Transition-Potential Coupled Cluster

The problem of orbital relaxation in computational core-hole spectroscopies, including x-ray absorption and x-ray photoionization, has long plagued linear response approaches, including equation-of-motion coupled cluster with singles and doubles (EOM-CCSD). Instead of addressing this problem by including additional electron correlation, we propose an explicit treatment of orbital relaxation via the use of "transition potential" reference orbitals, leading to a transition-potential coupled cluster (TP-CC) family of methods. One member of this family in particular, TP-CCSD(1/2), is found to essentially eliminate the orbital relaxation error and achieve the same level of accuracy for core-hole spectra as is typically expected of EOM-CCSD in the valence region. These results show that very accurate x-ray absorption spectra for molecules with first-row atoms can be computed at a cost essentially the same as that for EOM-CCSD.

==> abs-energy.dat <==
x ccsd ccsd* tphalf xtphalf tpquarter xtpquarter
-1.000000 0.000005 0.000000 0.000000 0.000011 0.000001 0.000002
-0.959596 0.000007 0.000000 0.000000 0.000028 0.000002 0.000003
-0.919192 0.000010 0.000000 0.000000 0.000066 0.000004 0.000006
-0.878788 0.000015 0.000000 0.000001 0.000153 0.000007 0.000011
-0.838384 0.000021 0.000000 0.000003 0.000340 0.000013 0.000019
-0.797980 0.000030 0.000000 0.000014 0.000730 0.000024 0.000033
-0.757576 0.000042 0.000000 0.000059 0.001512 0.000044 0.000055
-0.717172 0.000059 0.000000 0.000234 0.003023 0.000077 0.000092
-0.676768 0.000082 0.000000 0.000837 0.005833 0.000133 0.000152
-0.636364 0.000114 0.000000 0.002732 0.010864 0.000228 0.000246
-0.595960 0.000157 0.000000 0.008136 0.019528 0.000382 0.000395
-0.555556 0.000215 0.000000 0.022091 0.033878 0.000631 0.000624
-0.515152 0.000292 0.000000 0.054686 0.056724 0.001026 0.000973
-0.474747 0.000395 0.000000 0.123429 0.091665 0.001642 0.001497
-0.434343 0.000531 0.000000 0.254000 0.142964 0.002584 0.002271
-0.393939 0.000710 0.000000 0.476573 0.215199 0.004004 0.003401
-0.353535 0.000943 0.000001 0.815272 0.312640 0.006103 0.005023
-0.313131 0.001246 0.000005 1.271609 0.438366 0.009156 0.007320
-0.272727 0.001636 0.000032 1.808350 0.593225 0.013516 0.010524
-0.232323 0.002136 0.000187 2.344712 0.774802 0.019634 0.014926
-0.191919 0.002772 0.000950 2.771879 0.976679 0.028068 0.020887
-0.151515 0.003576 0.004175 2.987701 1.188235 0.039484 0.028834
-0.111111 0.004585 0.015857 2.936147 1.395219 0.054659 0.039271
-0.070707 0.005846 0.052075 2.630852 1.581146 0.074461 0.052768
-0.030303 0.007409 0.147853 2.149280 1.729382 0.099819 0.069950
0.010101 0.009334 0.362933 1.600912 1.825573 0.131680 0.091481
0.050505 0.011690 0.770227 1.087226 1.859932 0.170943 0.118033
0.090909 0.014555 1.413215 0.673209 1.828877 0.218376 0.150246
0.131313 0.018014 2.241787 0.380065 1.735646 0.274524 0.188680
0.171717 0.022165 3.074517 0.195634 1.589745 0.339609 0.233763
0.212121 0.027112 3.645492 0.091814 1.405345 0.413428 0.285729
0.252525 0.032967 3.737078 0.039287 1.199025 0.495271 0.344554
0.292929 0.039850 3.312109 0.015327 0.987331 0.583861 0.409909
0.333333 0.047887 2.537896 0.005452 0.784669 0.677326 0.481109
0.373737 0.057205 1.681279 0.001768 0.601867 0.773230 0.557091
0.414141 0.067933 0.962947 0.000523 0.445557 0.868645 0.636407
0.454545 0.080198 0.476828 0.000141 0.318343 0.960282 0.717250
0.494949 0.094119 0.204135 0.000035 0.219522 1.044666 0.797502
0.535354 0.109806 0.075556 0.000008 0.146100 1.118353 0.874823
0.575758 0.127352 0.024178 0.000002 0.093845 1.178156 0.946748
0.616162 0.146831 0.006689 0.000000 0.058178 1.221375 1.010824
0.656566 0.168292 0.001600 0.000000 0.034810 1.246000 1.064738
0.696970 0.191752 0.000331 0.000000 0.020102 1.250863 1.106461
0.737374 0.217196 0.000059 0.000000 0.011203 1.235731 1.134374
0.777778 0.244565 0.000009 0.000000 0.006026 1.201325 1.147367
0.818182 0.273760 0.000001 0.000000 0.003129 1.149264 1.144920
0.858586 0.304634 0.000000 0.000000 0.001568 1.081936 1.127131
0.898990 0.336992 0.000000 0.000000 0.000758 1.002319 1.094712
0.939394 0.370589 0.000000 0.000000 0.000354 0.913762 1.048942
0.979798 0.405134 0.000000 0.000000 0.000159 0.819752 0.991585
1.020202 0.440289 0.000000 0.000000 0.000069 0.723693 0.924771
1.060606 0.475674 0.000000 0.000000 0.000029 0.628708 0.850874
1.101010 0.510873 0.000000 0.000000 0.000012 0.537485 0.772365
1.141414 0.545444 0.000000 0.000000 0.000005 0.452174 0.691682
1.181818 0.578921 0.000000 0.000000 0.000002 0.374342 0.611106
1.222222 0.610831 0.000000 0.000000 0.000001 0.304967 0.532663
1.262626 0.640701 0.000000 0.000000 0.000000 0.244490 0.458053
1.303030 0.668071 0.000000 0.000000 0.000000 0.192881 0.388602
1.343434 0.692505 0.000000 0.000000 0.000000 0.149742 0.325252
1.383838 0.713601 0.000000 0.000000 0.000000 0.114398 0.268573
1.424242 0.731005 0.000000 0.000000 0.000000 0.086003 0.218792
1.464646 0.744420 0.000000 0.000000 0.000000 0.063626 0.175843
1.505051 0.753613 0.000000 0.000000 0.000000 0.046321 0.139427
1.545455 0.758423 0.000000 0.000000 0.000000 0.033185 0.109067
1.585859 0.758764 0.000000 0.000000 0.000000 0.023395 0.084172
1.626263 0.754632 0.000000 0.000000 0.000000 0.016231 0.064087
1.666667 0.746098 0.000000 0.000000 0.000000 0.011081 0.048139
1.707071 0.733313 0.000000 0.000000 0.000000 0.007444 0.035674
1.747475 0.716499 0.000000 0.000000 0.000000 0.004922 0.026081
1.787879 0.695944 0.000000 0.000000 0.000000 0.003202 0.018812
1.828283 0.671994 0.000000 0.000000 0.000000 0.002050 0.013386
1.868687 0.645045 0.000000 0.000000 0.000000 0.001291 0.009398
1.909091 0.615526 0.000000 0.000000 0.000000 0.000801 0.006509
1.949495 0.583896 0.000000 0.000000 0.000000 0.000488 0.004448
1.989899 0.550627 0.000000 0.000000 0.000000 0.000293 0.002998
2.030303 0.516193 0.000000 0.000000 0.000000 0.000173 0.001994
2.070707 0.481060 0.000000 0.000000 0.000000 0.000101 0.001308
2.111111 0.445676 0.000000 0.000000 0.000000 0.000058 0.000847
2.151515 0.410460 0.000000 0.000000 0.000000 0.000032 0.000541
2.191919 0.375800 0.000000 0.000000 0.000000 0.000018 0.000341
2.232323 0.342038 0.000000 0.000000 0.000000 0.000010 0.000212
2.272727 0.309474 0.000000 0.000000 0.000000 0.000005 0.000130
2.313131 0.278360 0.000000 0.000000 0.000000 0.000003 0.000079
2.353535 0.248899 0.000000 0.000000 0.000000 0.000001 0.000047
2.393939 0.221244 0.000000 0.000000 0.000000 0.000001 0.000028
2.434343 0.195502 0.000000 0.000000 0.000000 0.000000 0.000016
2.474747 0.171737 0.000000 0.000000 0.000000 0.000000 0.000009
2.515152 0.149972 0.000000 0.000000 0.000000 0.000000 0.000005
2.555556 0.130194 0.000000 0.000000 0.000000 0.000000 0.000003
2.595960 0.112357 0.000000 0.000000 0.000000 0.000000 0.000002
2.636364 0.096393 0.000000 0.000000 0.000000 0.000000 0.000001
2.676768 0.082209 0.000000 0.000000 0.000000 0.000000 0.000000
2.717172 0.069700 0.000000 0.000000 0.000000 0.000000 0.000000
2.757576 0.058745 0.000000 0.000000 0.000000 0.000000 0.000000
2.797980 0.049221 0.000000 0.000000 0.000000 0.000000 0.000000
2.838384 0.040997 0.000000 0.000000 0.000000 0.000000 0.000000
2.878788 0.033946 0.000000 0.000000 0.000000 0.000000 0.000000
2.919192 0.027943 0.000000 0.000000 0.000000 0.000000 0.000000
2.959596 0.022865 0.000000 0.000000 0.000000 0.000000 0.000000
3.000000 0.018600 0.000000 0.000000 0.000000 0.000000 0.000000


==> abs-int.dat <==
x ccsd tphalf xtphalf tpquarter xtpquarter
-0.010000 0.556291 0.000504 0.001754 0.011100 0.022921
-0.009737 0.676400 0.000925 0.002978 0.016643 0.033008
-0.009475 0.819323 0.001673 0.004993 0.024734 0.047163
-0.009212 0.988679 0.002983 0.008268 0.036433 0.066864
-0.008949 1.188517 0.005241 0.013520 0.053194 0.094054
-0.008687 1.423327 0.009071 0.021833 0.076980 0.131269
-0.008424 1.698061 0.015472 0.034821 0.110420 0.181781
-0.008162 2.018141 0.026002 0.054846 0.156989 0.249766
-0.007899 2.389456 0.043059 0.085315 0.221230 0.340500
-0.007636 2.818356 0.070260 0.131063 0.309010 0.460575
-0.007374 3.311633 0.112963 0.198843 0.427812 0.618135
-0.007111 3.876483 0.178957 0.297932 0.587066 0.823125
-0.006848 4.520464 0.279349 0.440860 0.798497 1.087547
-0.006586 5.251430 0.429668 0.644258 1.076497 1.425703
-0.006323 6.077451 0.651186 0.929813 1.438483 1.854428
-0.006061 7.006721 0.972443 1.325280 1.905241 2.393261
-0.005798 8.047436 1.430901 1.865503 2.501196 3.064570
-0.005535 9.207669 2.074634 2.593347 3.254606 3.893574
-0.005273 10.495212 2.963874 3.560420 4.197609 4.908252
-0.005010 11.917417 4.172195 4.827454 5.366095 6.139099
-0.004747 13.481011 5.787032 6.464149 6.799352 7.618717
-0.004485 15.191904 7.909220 8.548319 8.539444 9.381202
-0.004222 17.054985 10.651185 11.164166 10.630274 11.461317
-0.003960 19.073917 14.133467 14.399522 13.116326 13.893447
-0.003697 21.250924 18.479319 18.341975 16.041049 16.710324
-0.003434 23.586590 23.807276 23.073865 19.444921 19.941562
-0.003172 26.079659 30.221772 28.666244 23.363205 23.612007
-0.002909 28.726853 37.802163 35.172033 27.823485 27.739973
-0.002646 31.522714 46.590766 42.618716 32.843048 32.335425
-0.002384 34.459466 56.580861 51.001092 38.426269 37.398187
-0.002121 37.526918 67.705778 60.274665 44.562119 42.916267
-0.001859 40.712394 79.830418 70.350366 51.221971 48.864419
-0.001596 44.000721 92.746507 81.091274 58.357889 55.203036
-0.001333 47.374250 106.172785 92.311990 65.901562 61.877477
-0.001071 50.812938 119.760982 103.781111 73.764037 68.817938
-0.000808 54.294478 133.107943 115.227129 81.836395 75.939919
-0.000545 57.794488 145.773668 126.347712 89.991428 83.145360
-0.000283 61.286749 157.304332 136.822097 98.086364 90.324451
-0.000020 64.743496 167.258721 146.325940 105.966592 97.358092
0.000242 68.135761 175.236006 154.547726 113.470283 104.120968
0.000505 71.433754 180.902435 161.205604 120.433734 110.485112
0.000768 74.607286 184.014465 166.063379 126.697196 116.323842
0.001030 77.626215 184.436132 168.944408 132.110914 121.515908
0.001293 80.460917 182.148892 169.742265 136.541047 125.949646
0.001556 83.082767 177.252982 168.427260 139.875162 129.526963
0.001818 85.464612 169.960131 165.048276 142.026968 132.166939
0.002081 87.581242 160.578372 159.729753 142.940030 133.808868
0.002343 89.409832 149.490478 152.664080 142.590228 134.414581
0.002606 90.930348 137.128113 144.100049 140.986814 133.969915
0.002869 92.125919 123.944129 134.328329 138.172008 132.485272
0.003131 92.983142 110.385468 123.665145 134.219150 129.995207
0.003394 93.492333 96.868893 112.435442 129.229522 126.557094
0.003657 93.647715 83.761271 100.956752 123.328040 122.248930
0.003919 93.447518 71.365559 89.524876 116.658064 117.166392
0.004182 92.894020 59.912932 78.402209 109.375623 111.419309
0.004444 91.993501 49.560874 67.809274 101.643393 105.127730
0.004707 90.756123 40.396509 57.919674 93.624736 98.417772
0.004970 89.195743 32.444060 48.858411 85.478108 91.417468
0.005232 87.329651 25.675153 40.703222 77.352087 84.252785
0.005495 85.178251 20.020614 33.488404 69.381233 77.043989
0.005758 82.764695 15.382546 27.210489 61.682906 69.902494
0.006020 80.114461 11.645698 21.835063 54.355123 62.928300
0.006283 77.254915 8.687390 17.304090 47.475438 56.208080
0.006545 74.214834 6.385569 13.543138 41.100804 49.813942
0.006808 71.023934 4.624837 10.468057 35.268297 43.802863
0.007071 67.712388 3.300500 7.990778 29.996564 38.216728
0.007333 64.310359 2.320863 6.024046 25.287818 33.082926
0.007596 60.847557 1.608073 4.485013 21.130222 28.415398
0.007859 57.352817 1.097864 3.297732 17.500465 24.216033
0.008121 53.853727 0.738546 2.394656 14.366400 20.476309
0.008384 50.376290 0.489546 1.717304 11.689587 17.179074
0.008646 46.944638 0.319739 1.216263 9.427645 14.300370
0.008909 43.580801 0.205771 0.850715 7.536334 11.811204
0.009172 40.304527 0.130485 0.587647 5.971314 9.679224
0.009434 37.133155 0.081531 0.400890 4.689564 7.870209
0.009697 34.081545 0.050196 0.270091 3.650462 6.349382
0.009960 31.162055 0.030451 0.179710 2.816541 5.082484
0.010222 28.384570 0.018202 0.118089 2.153958 4.036640
0.010485 25.756565 0.010721 0.076634 1.632718 3.180999
0.010747 23.283216 0.006222 0.049115 1.226699 2.487175
0.011010 20.967536 0.003558 0.031087 0.913519 1.929517
0.011273 18.810539 0.002005 0.019432 0.674295 1.485218
0.011535 16.811423 0.001113 0.011996 0.493327 1.134309
0.011798 14.967770 0.000609 0.007314 0.357745 0.859551
0.012061 13.275752 0.000328 0.004404 0.257137 0.646267
0.012323 11.730339 0.000174 0.002619 0.183193 0.482116
0.012586 10.325508 0.000091 0.001538 0.129361 0.356853
0.012848 9.054441 0.000047 0.000892 0.090543 0.262077
0.013111 7.909723 0.000024 0.000511 0.062814 0.190970
0.013374 6.883516 0.000012 0.000289 0.043193 0.138071
0.013636 5.967725 0.000006 0.000161 0.029439 0.099047
0.013899 5.154145 0.000003 0.000089 0.019888 0.070498
0.014162 4.434594 0.000001 0.000049 0.013317 0.049786
0.014424 3.801023 0.000001 0.000026 0.008838 0.034886
0.014687 3.245612 0.000000 0.000014 0.005814 0.024254
0.014949 2.760845 0.000000 0.000007 0.003791 0.016731
0.015212 2.339575 0.000000 0.000004 0.002450 0.011451
0.015475 1.975064 0.000000 0.000002 0.001569 0.007776
0.015737 1.661020 0.000000 0.000001 0.000997 0.005240
0.016000 1.391611 0.000000 0.000000 0.000627 0.003503


==> ionization.dat <==
x ccsd ccsd* tphalf xtphalf tpquarter xtpquarter
-1.000000 0.000000 0.000000 0.000000 0.000091 0.000000 0.000000
-0.959596 0.000000 0.000000 0.000000 0.000191 0.000000 0.000000
-0.919192 0.000000 0.000000 0.000000 0.000391 0.000000 0.000000
-0.878788 0.000000 0.000000 0.000002 0.000774 0.000001 0.000001
-0.838384 0.000000 0.000000 0.000012 0.001492 0.000001 0.000001
-0.797980 0.000000 0.000000 0.000056 0.002790 0.000002 0.000002
-0.757576 0.000000 0.000000 0.000236 0.005069 0.000005 0.000004
-0.717172 0.000000 0.000000 0.000904 0.008943 0.000009 0.000008
-0.676768 0.000000 0.000000 0.003128 0.015326 0.000017 0.000014
-0.636364 0.000001 0.000000 0.009767 0.025507 0.000033 0.000024
-0.595960 0.000001 0.000000 0.027531 0.041231 0.000060 0.000043
-0.555556 0.000001 0.000000 0.070056 0.064729 0.000109 0.000074
-0.515152 0.000002 0.000000 0.160931 0.098693 0.000194 0.000127
-0.474747 0.000003 0.000000 0.333729 0.146148 0.000338 0.000214
-0.434343 0.000005 0.000000 0.624754 0.210192 0.000579 0.000354
-0.393939 0.000008 0.000000 1.055811 0.293600 0.000975 0.000578
-0.353535 0.000013 0.000000 1.610738 0.398302 0.001611 0.000930
-0.313131 0.000020 0.000000 2.218325 0.524790 0.002614 0.001472
-0.272727 0.000030 0.000000 2.757956 0.671546 0.004165 0.002295
-0.232323 0.000045 0.000000 3.095359 0.834607 0.006518 0.003525
-0.191919 0.000067 0.000002 3.136146 1.007406 0.010018 0.005333
-0.151515 0.000099 0.000037 2.868424 1.180985 0.015121 0.007945
-0.111111 0.000144 0.000474 2.368383 1.344622 0.022414 0.011658
-0.070707 0.000209 0.004437 1.765315 1.486870 0.032627 0.016849
-0.030303 0.000301 0.030628 1.187829 1.596843 0.046642 0.023983
0.010101 0.000430 0.155782 0.721519 1.665591 0.065481 0.033624
0.050505 0.000610 0.583818 0.395642 1.687294 0.090278 0.046428
0.090909 0.000857 1.612120 0.195848 1.660083 0.122232 0.063143
0.131313 0.001194 3.280024 0.087518 1.586300 0.162526 0.084579
0.171717 0.001650 4.917183 0.035305 1.472169 0.212225 0.111585
0.212121 0.002263 5.431447 0.012857 1.326925 0.272149 0.144992
0.252525 0.003078 4.420532 0.004227 1.161588 0.342728 0.185560
0.292929 0.004152 2.650900 0.001254 0.987584 0.423867 0.233897
0.333333 0.005556 1.171310 0.000336 0.815479 0.514807 0.290379
0.373737 0.007375 0.381338 0.000081 0.653985 0.614036 0.355063
0.414141 0.009710 0.091476 0.000018 0.509377 0.719248 0.427608
0.454545 0.012681 0.016168 0.000003 0.385326 0.827368 0.507208
0.494949 0.016427 0.002106 0.000001 0.283096 0.934661 0.592552
0.535354 0.021107 0.000202 0.000000 0.202001 1.036918 0.681815
0.575758 0.026900 0.000014 0.000000 0.139989 1.129718 0.772693
0.616162 0.034006 0.000001 0.000000 0.094221 1.208734 0.862476
0.656566 0.042642 0.000000 0.000000 0.061591 1.270067 0.948173
0.696970 0.053038 0.000000 0.000000 0.039103 1.310562 1.026663
0.737374 0.065434 0.000000 0.000000 0.024111 1.328079 1.094885
0.777778 0.080074 0.000000 0.000000 0.014439 1.321677 1.150029
0.818182 0.097197 0.000000 0.000000 0.008398 1.291701 1.189732
0.858586 0.117026 0.000000 0.000000 0.004744 1.239749 1.212243
0.898990 0.139760 0.000000 0.000000 0.002603 1.168532 1.216550
0.939394 0.165560 0.000000 0.000000 0.001387 1.081640 1.202460
0.979798 0.194535 0.000000 0.000000 0.000718 0.983241 1.170607
1.020202 0.226731 0.000000 0.000000 0.000361 0.877753 1.122410
1.060606 0.262117 0.000000 0.000000 0.000176 0.769520 1.059966
1.101010 0.300572 0.000000 0.000000 0.000083 0.662526 0.985899
1.141414 0.341880 0.000000 0.000000 0.000038 0.560171 0.903177
1.181818 0.385718 0.000000 0.000000 0.000017 0.465130 0.814917
1.222222 0.431654 0.000000 0.000000 0.000007 0.379282 0.724193
1.262626 0.479152 0.000000 0.000000 0.000003 0.303729 0.633862
1.303030 0.527571 0.000000 0.000000 0.000001 0.238861 0.546431
1.343434 0.576181 0.000000 0.000000 0.000001 0.184475 0.463955
1.383838 0.624178 0.000000 0.000000 0.000000 0.139916 0.387986
1.424242 0.670699 0.000000 0.000000 0.000000 0.104215 0.319563
1.464646 0.714855 0.000000 0.000000 0.000000 0.076231 0.259237
1.505051 0.755752 0.000000 0.000000 0.000000 0.054760 0.207128
1.545455 0.792521 0.000000 0.000000 0.000000 0.038631 0.162997
1.585859 0.824353 0.000000 0.000000 0.000000 0.026763 0.126334
1.626263 0.850523 0.000000 0.000000 0.000000 0.018209 0.096441
1.666667 0.870422 0.000000 0.000000 0.000000 0.012166 0.072511
1.707071 0.883576 0.000000 0.000000 0.000000 0.007983 0.053696
1.747475 0.889670 0.000000 0.000000 0.000000 0.005144 0.039164
1.787879 0.888556 0.000000 0.000000 0.000000 0.003255 0.028133
1.828283 0.880260 0.000000 0.000000 0.000000 0.002023 0.019905
1.868687 0.864983 0.000000 0.000000 0.000000 0.001235 0.013871
1.909091 0.843093 0.000000 0.000000 0.000000 0.000740 0.009520
1.949495 0.815105 0.000000 0.000000 0.000000 0.000436 0.006436
1.989899 0.781668 0.000000 0.000000 0.000000 0.000252 0.004285
2.030303 0.743536 0.000000 0.000000 0.000000 0.000143 0.002810
2.070707 0.701540 0.000000 0.000000 0.000000 0.000080 0.001815
2.111111 0.656558 0.000000 0.000000 0.000000 0.000044 0.001154
2.151515 0.609487 0.000000 0.000000 0.000000 0.000023 0.000723
2.191919 0.561212 0.000000 0.000000 0.000000 0.000012 0.000446
2.232323 0.512578 0.000000 0.000000 0.000000 0.000006 0.000271
2.272727 0.464369 0.000000 0.000000 0.000000 0.000003 0.000162
2.313131 0.417289 0.000000 0.000000 0.000000 0.000002 0.000096
2.353535 0.371948 0.000000 0.000000 0.000000 0.000001 0.000056
2.393939 0.328850 0.000000 0.000000 0.000000 0.000000 0.000032
2.434343 0.288392 0.000000 0.000000 0.000000 0.000000 0.000018
2.474747 0.250865 0.000000 0.000000 0.000000 0.000000 0.000010
2.515152 0.216455 0.000000 0.000000 0.000000 0.000000 0.000005
2.555556 0.185253 0.000000 0.000000 0.000000 0.000000 0.000003
2.595960 0.157266 0.000000 0.000000 0.000000 0.000000 0.000002
2.636364 0.132426 0.000000 0.000000 0.000000 0.000000 0.000001
2.676768 0.110607 0.000000 0.000000 0.000000 0.000000 0.000000
2.717172 0.091636 0.000000 0.000000 0.000000 0.000000 0.000000
2.757576 0.075304 0.000000 0.000000 0.000000 0.000000 0.000000
2.797980 0.061382 0.000000 0.000000 0.000000 0.000000 0.000000
2.838384 0.049629 0.000000 0.000000 0.000000 0.000000 0.000000
2.878788 0.039801 0.000000 0.000000 0.000000 0.000000 0.000000
2.919192 0.031661 0.000000 0.000000 0.000000 0.000000 0.000000
2.959596 0.024982 0.000000 0.000000 0.000000 0.000000 0.000000
3.000000 0.019553 0.000000 0.000000 0.000000 0.000000 0.000000


==> rel-energy.dat <==
x ccsd ccsd* tphalf xtphalf tpquarter xtpquarter
-1.000000 0.000018 0.000000 0.000000 0.000000 0.000000 0.000000
-0.975758 0.000025 0.000000 0.000000 0.000000 0.000000 0.000000
-0.951515 0.000037 0.000000 0.000000 0.000000 0.000000 0.000000
-0.927273 0.000052 0.000000 0.000000 0.000000 0.000000 0.000000
-0.903030 0.000075 0.000000 0.000000 0.000000 0.000000 0.000000
-0.878788 0.000106 0.000000 0.000000 0.000000 0.000000 0.000001
-0.854545 0.000148 0.000000 0.000000 0.000000 0.000000 0.000001
-0.830303 0.000207 0.000000 0.000000 0.000000 0.000000 0.000002
-0.806061 0.000288 0.000000 0.000000 0.000000 0.000000 0.000004
-0.781818 0.000397 0.000000 0.000000 0.000000 0.000000 0.000008
-0.757576 0.000544 0.000000 0.000000 0.000000 0.000001 0.000014
-0.733333 0.000742 0.000000 0.000000 0.000000 0.000001 0.000024
-0.709091 0.001004 0.000000 0.000000 0.000000 0.000002 0.000041
-0.684848 0.001351 0.000000 0.000000 0.000000 0.000005 0.000069
-0.660606 0.001805 0.000000 0.000000 0.000000 0.000010 0.000116
-0.636364 0.002399 0.000000 0.000000 0.000000 0.000019 0.000191
-0.612121 0.003167 0.000000 0.000000 0.000000 0.000038 0.000311
-0.587879 0.004155 0.000000 0.000001 0.000001 0.000072 0.000499
-0.563636 0.005417 0.000000 0.000002 0.000004 0.000134 0.000790
-0.539394 0.007018 0.000000 0.000008 0.000010 0.000246 0.001236
-0.515152 0.009037 0.000000 0.000028 0.000028 0.000443 0.001907
-0.490909 0.011562 0.000000 0.000090 0.000070 0.000783 0.002904
-0.466667 0.014702 0.000000 0.000273 0.000170 0.001355 0.004365
-0.442424 0.018577 0.000001 0.000782 0.000398 0.002299 0.006473
-0.418182 0.023326 0.000004 0.002103 0.000898 0.003827 0.009474
-0.393939 0.029107 0.000015 0.005325 0.001948 0.006248 0.013684
-0.369697 0.036094 0.000052 0.012685 0.004067 0.010003 0.019505
-0.345455 0.044478 0.000166 0.028434 0.008172 0.015704 0.027437
-0.321212 0.054468 0.000496 0.059977 0.015797 0.024178 0.038088
-0.296970 0.066284 0.001394 0.119048 0.029387 0.036504 0.052179
-0.272727 0.080160 0.003682 0.222355 0.052602 0.054049 0.070544
-0.248485 0.096335 0.009131 0.390806 0.090602 0.078479 0.094119
-0.224242 0.115050 0.021265 0.646344 0.150160 0.111748 0.123924
-0.200000 0.136543 0.046503 1.005899 0.239473 0.156044 0.161024
-0.175758 0.161039 0.095500 1.473104 0.367488 0.213685 0.206483
-0.151515 0.188743 0.184167 2.030020 0.542642 0.286960 0.261297
-0.127273 0.219831 0.333517 2.632423 0.771024 0.377910 0.326318
-0.103030 0.254440 0.567176 3.212175 1.054160 0.488063 0.402166
-0.078788 0.292657 0.905760 3.688341 1.386849 0.618136 0.489133
-0.054545 0.334513 1.358321 3.985209 1.755641 0.767736 0.587091
-0.030303 0.379965 1.912874 4.051907 2.138585 0.935105 0.695411
-0.006061 0.428897 2.529676 3.876645 2.506693 1.116938 0.812895
0.018182 0.481106 3.141507 3.490124 2.827222 1.308332 0.937745
0.042424 0.536299 3.663581 2.956746 3.068334 1.502889 1.067561
0.066667 0.594089 4.012067 2.357085 3.204272 1.692997 1.199381
0.090909 0.653996 4.125961 1.768174 3.219884 1.870276 1.329779
0.115152 0.715445 3.984526 1.248138 3.113401 2.026167 1.454985
0.139394 0.777778 3.613457 0.829065 2.896770 2.152610 1.571068
0.163636 0.840260 3.077257 0.518207 2.593444 2.242722 1.674129
0.187879 0.902090 2.460929 0.304794 2.234209 2.291426 1.760515
0.212121 0.962419 1.848116 0.168693 1.852059 2.295919 1.827039
0.236364 1.020369 1.303328 0.087857 1.477304 2.255939 1.871170
0.260606 1.075050 0.863124 0.043057 1.133885 2.173795 1.891193
0.284848 1.125585 0.536768 0.019856 0.837437 2.054139 1.886321
0.309091 1.171133 0.313469 0.008617 0.595140 1.903538 1.856747
0.333333 1.210912 0.171909 0.003519 0.406977 1.729869 1.803628
0.357576 1.244220 0.088531 0.001352 0.267797 1.541648 1.729014
0.381818 1.270458 0.042814 0.000489 0.169561 1.347341 1.635713
0.406061 1.289144 0.019444 0.000166 0.103307 1.154756 1.527120
0.430303 1.299934 0.008292 0.000053 0.060564 0.970561 1.407007
0.454545 1.302625 0.003321 0.000016 0.034165 0.799974 1.279312
0.478788 1.297166 0.001249 0.000005 0.018546 0.646620 1.147927
0.503030 1.283661 0.000441 0.000001 0.009687 0.512557 1.016504
0.527273 1.262361 0.000146 0.000000 0.004869 0.398434 0.888303
0.551515 1.233658 0.000046 0.000000 0.002355 0.303732 0.766073
0.575758 1.198077 0.000013 0.000000 0.001096 0.227062 0.651984
0.600000 1.156252 0.000004 0.000000 0.000491 0.166463 0.547596
0.624242 1.108917 0.000001 0.000000 0.000211 0.119678 0.453880
0.648485 1.056876 0.000000 0.000000 0.000088 0.084378 0.371261
0.672727 1.000984 0.000000 0.000000 0.000035 0.058340 0.299692
0.696970 0.942125 0.000000 0.000000 0.000013 0.039557 0.238741
0.721212 0.881187 0.000000 0.000000 0.000005 0.026302 0.187688
0.745455 0.819042 0.000000 0.000000 0.000002 0.017151 0.145614
0.769697 0.756524 0.000000 0.000000 0.000001 0.010967 0.111488
0.793939 0.694413 0.000000 0.000000 0.000000 0.006878 0.084238
0.818182 0.633419 0.000000 0.000000 0.000000 0.004230 0.062813
0.842424 0.574172 0.000000 0.000000 0.000000 0.002551 0.046222
0.866667 0.517216 0.000000 0.000000 0.000000 0.001509 0.033566
0.890909 0.462999 0.000000 0.000000 0.000000 0.000875 0.024055
0.915152 0.411876 0.000000 0.000000 0.000000 0.000498 0.017013
0.939394 0.364109 0.000000 0.000000 0.000000 0.000278 0.011874
0.963636 0.319871 0.000000 0.000000 0.000000 0.000152 0.008179
0.987879 0.279252 0.000000 0.000000 0.000000 0.000081 0.005559
1.012121 0.242268 0.000000 0.000000 0.000000 0.000043 0.003729
1.036364 0.208869 0.000000 0.000000 0.000000 0.000022 0.002469
1.060606 0.178950 0.000000 0.000000 0.000000 0.000011 0.001613
1.084848 0.152358 0.000000 0.000000 0.000000 0.000006 0.001040
1.109091 0.128908 0.000000 0.000000 0.000000 0.000003 0.000662
1.133333 0.108385 0.000000 0.000000 0.000000 0.000001 0.000415
1.157576 0.090561 0.000000 0.000000 0.000000 0.000001 0.000257
1.181818 0.075195 0.000000 0.000000 0.000000 0.000000 0.000157
1.206061 0.062046 0.000000 0.000000 0.000000 0.000000 0.000095
1.230303 0.050877 0.000000 0.000000 0.000000 0.000000 0.000057
1.254545 0.041458 0.000000 0.000000 0.000000 0.000000 0.000033
1.278788 0.033571 0.000000 0.000000 0.000000 0.000000 0.000019
1.303030 0.027015 0.000000 0.000000 0.000000 0.000000 0.000011
1.327273 0.021603 0.000000 0.000000 0.000000 0.000000 0.000006
1.351515 0.017168 0.000000 0.000000 0.000000 0.000000 0.000003
1.375758 0.013558 0.000000 0.000000 0.000000 0.000000 0.000002
1.400000 0.010640 0.000000 0.000000 0.000000 0.000000 0.000001


==> rel-int.dat <==
x ccsd tphalf xtphalf tpquarter xtpquarter
-30.000000 0.000699 0.000000 0.000000 0.000006 0.000005
-29.393939 0.000808 0.000000 0.000000 0.000008 0.000008
-28.787879 0.000931 0.000000 0.000000 0.000011 0.000011
-28.181818 0.001071 0.000000 0.000000 0.000016 0.000015
-27.575758 0.001228 0.000000 0.000000 0.000022 0.000021
-26.969697 0.001404 0.000000 0.000000 0.000031 0.000030
-26.363636 0.001601 0.000000 0.000000 0.000043 0.000041
-25.757576 0.001820 0.000000 0.000000 0.000058 0.000056
-25.151515 0.002064 0.000000 0.000000 0.000079 0.000077
-24.545455 0.002334 0.000000 0.000000 0.000107 0.000104
-23.939394 0.002632 0.000000 0.000000 0.000144 0.000139
-23.333333 0.002960 0.000000 0.000000 0.000191 0.000186
-22.727273 0.003320 0.000000 0.000000 0.000253 0.000246
-22.121212 0.003714 0.000000 0.000000 0.000332 0.000323
-21.515152 0.004143 0.000000 0.000000 0.000433 0.000422
-20.909091 0.004608 0.000000 0.000000 0.000561 0.000547
-20.303030 0.005112 0.000000 0.000000 0.000721 0.000704
-19.696970 0.005656 0.000000 0.000000 0.000920 0.000900
-19.090909 0.006240 0.000000 0.000000 0.001166 0.001142
-18.484848 0.006865 0.000000 0.000000 0.001468 0.001439
-17.878788 0.007533 0.000000 0.000000 0.001834 0.001800
-17.272727 0.008243 0.000000 0.000000 0.002276 0.002236
-16.666667 0.008995 0.000000 0.000000 0.002805 0.002758
-16.060606 0.009788 0.000000 0.000000 0.003432 0.003378
-15.454545 0.010623 0.000000 0.000000 0.004170 0.004109
-14.848485 0.011497 0.000000 0.000000 0.005030 0.004962
-14.242424 0.012408 0.000000 0.000000 0.006025 0.005949
-13.636364 0.013356 0.000000 0.000000 0.007167 0.007083
-13.030303 0.014336 0.000000 0.000000 0.008465 0.008373
-12.424242 0.015346 0.000002 0.000000 0.009927 0.009828
-11.818182 0.016381 0.000005 0.000000 0.011560 0.011455
-11.212121 0.017439 0.000014 0.000000 0.013366 0.013256
-10.606061 0.018515 0.000039 0.000002 0.015347 0.015232
-10.000000 0.019602 0.000101 0.000006 0.017496 0.017379
-9.393939 0.020697 0.000246 0.000019 0.019806 0.019688
-8.787879 0.021793 0.000567 0.000061 0.022264 0.022146
-8.181818 0.022884 0.001233 0.000177 0.024850 0.024736
-7.575758 0.023964 0.002534 0.000476 0.027541 0.027432
-6.969697 0.025026 0.004915 0.001188 0.030308 0.030208
-6.363636 0.026063 0.008996 0.002748 0.033119 0.033029
-5.757576 0.027069 0.015541 0.005888 0.035936 0.035858
-5.151515 0.028036 0.025341 0.011690 0.038718 0.038655
-4.545455 0.028959 0.039001 0.021499 0.041422 0.041374
-3.939394 0.029830 0.056655 0.036633 0.044002 0.043973
-3.333333 0.030642 0.077680 0.057831 0.046414 0.046404
-2.727273 0.031391 0.100528 0.084583 0.048613 0.048623
-2.121212 0.032069 0.122793 0.114613 0.050559 0.050588
-1.515152 0.032673 0.141567 0.143885 0.052212 0.052260
-0.909091 0.033196 0.154049 0.167351 0.053539 0.053606
-0.303030 0.033636 0.158221 0.180332 0.054513 0.054598
0.303030 0.033987 0.153382 0.180032 0.055115 0.055215
0.909091 0.034249 0.140343 0.166516 0.055330 0.055445
1.515152 0.034417 0.121203 0.142691 0.055156 0.055281
2.121212 0.034492 0.098797 0.113283 0.054595 0.054729
2.727273 0.034472 0.076012 0.083324 0.053659 0.053799
3.333333 0.034357 0.055198 0.056781 0.052368 0.052511
3.939394 0.034149 0.037833 0.035848 0.050748 0.050891
4.545455 0.033849 0.024476 0.020968 0.048832 0.048972
5.151515 0.033460 0.014945 0.011363 0.046657 0.046793
5.757576 0.032984 0.008613 0.005705 0.044266 0.044395
6.363636 0.032426 0.004685 0.002654 0.041701 0.041822
6.969697 0.031790 0.002406 0.001144 0.039008 0.039119
7.575758 0.031081 0.001166 0.000457 0.036233 0.036332
8.181818 0.030305 0.000533 0.000169 0.033418 0.033505
8.787879 0.029467 0.000230 0.000058 0.030604 0.030680
9.393939 0.028573 0.000094 0.000018 0.027830 0.027895
10.000000 0.027631 0.000036 0.000005 0.025130 0.025183
10.606061 0.026646 0.000013 0.000001 0.022531 0.022573
11.212121 0.025626 0.000004 0.000000 0.020059 0.020092
11.818182 0.024578 0.000001 0.000000 0.017733 0.017756
12.424242 0.023508 0.000000 0.000000 0.015566 0.015581
13.030303 0.022422 0.000000 0.000000 0.013567 0.013576
13.636364 0.021328 0.000000 0.000000 0.011742 0.011746
14.242424 0.020232 0.000000 0.000000 0.010091 0.010090
14.848485 0.019140 0.000000 0.000000 0.008611 0.008606
15.454545 0.018057 0.000000 0.000000 0.007297 0.007289
16.060606 0.016988 0.000000 0.000000 0.006139 0.006130
16.666667 0.015939 0.000000 0.000000 0.005129 0.005118
17.272727 0.014914 0.000000 0.000000 0.004255 0.004243
17.878788 0.013916 0.000000 0.000000 0.003505 0.003493
18.484848 0.012950 0.000000 0.000000 0.002866 0.002855
19.090909 0.012017 0.000000 0.000000 0.002328 0.002318
19.696970 0.011121 0.000000 0.000000 0.001877 0.001868
20.303030 0.010264 0.000000 0.000000 0.001503 0.001495
20.909091 0.009447 0.000000 0.000000 0.001195 0.001187
21.515152 0.008671 0.000000 0.000000 0.000944 0.000937
22.121212 0.007937 0.000000 0.000000 0.000740 0.000734
22.727273 0.007245 0.000000 0.000000 0.000576 0.000571
23.333333 0.006595 0.000000 0.000000 0.000445 0.000441
23.939394 0.005987 0.000000 0.000000 0.000342 0.000338
24.545455 0.005420 0.000000 0.000000 0.000260 0.000257
25.151515 0.004894 0.000000 0.000000 0.000197 0.000195
25.757576 0.004406 0.000000 0.000000 0.000148 0.000146
26.363636 0.003956 0.000000 0.000000 0.000110 0.000109
26.969697 0.003543 0.000000 0.000000 0.000082 0.000081
27.575758 0.003164 0.000000 0.000000 0.000060 0.000059
28.181818 0.002817 0.000000 0.000000 0.000044 0.000043
28.787879 0.002502 0.000000 0.000000 0.000032 0.000031
29.393939 0.002216 0.000000 0.000000 0.000023 0.000023
30.000000 0.001957 0.000000 0.000000 0.000016 0.000016

